Disentangled VAE Representations for Multi-Aspect and Missing Data

Many problems in machine learning and related application areas are fundamentally variants of conditional modeling and sampling across multi-aspect data, either multi-view, multi-modal, or simply multi-group. For example, sampling from the distribution of English sentences conditioned on a given French sentence or sampling audio waveforms conditioned on a given piece of text. Central to many of these problems is the issue of missing data: we can observe many English, French, or German sentences individually but only occasionally do we have data for a sentence pair. Motivated by these applications and inspired by recent progress in variational autoencoders for grouped data, we develop factVAE, a deep generative model capable of handling multi-aspect data, robust to missing observations, and with a prior that encourages disentanglement between the groups and the latent dimensions. The effectiveness of factVAE is demonstrated on a variety of rich real-world datasets, including motion capture poses and pictures of faces captured from varying poses and perspectives.

==> figs/held_out_experiments.txt <==
held_out_table_faceback_TDF4FP2M62UFKRSV
    lam = 0
    1 trial
    Final test euclidean error: 7.439883561324308
    Final test angle error: 44.3640511043488
    Final test log likelihood: -599.9811401367188

held_out_table_faceback_OG1Q3XOTBG9PSAAN
    lam = 1
    1 trial
    Final test euclidean error: 7.4193515071123155
    Final test angle error: 44.47644934881301
    Final test log likelihood: -555.3226928710938

held_out_table_faceback_6O7JTH2SRLN5O95X
    lam = 0
    2 trials
    Final test euclidean error: 7.820716572632936
    Final test angle error: 39.63103198096866
    Final test log likelihood: -116.63346862792969

held_out_table_faceback_NN1ET3181G3DCAXU
    lam = 1
    2 trials
    Final test euclidean error: 7.347059828118907
    Final test angle error: 39.804164692712206
    Final test log likelihood: 8.50121021270752

held_out_table_faceback_ZBUJC52TC8ABJU4G
    lam = 0
    5 trials
    Final test euclidean error: 7.514547366305818
    Final test angle error: 39.68333323039706
    Final test log likelihood: -21.176748275756836

held_out_table_faceback_0ZA9RCO5PC1WU01M
    lam = 1
    5 trials
    Final test euclidean error: 8.249104735183412
    Final test angle error: 41.74411416432214
    Final test log likelihood: -12.926465034484863

held_out_table_faceback_XL31YEWO243U30Z2
    lam = 0
    10 trials
    Final test euclidean error: 5.441019803210599
    Final test angle error: 26.87727497645787
    Final test log likelihood: 88.76457214355469

held_out_table_faceback_DCSXU0WUF2S1OQPS
    lam = 1
    10 trials
    Final test euclidean error: 6.26191500780724
    Final test angle error: 29.964468840947227
    Final test log likelihood: 83.39796447753906

################################################################################
JMVAE+
held_out_table_jmvae_3A3RFT9VHRQRTBDE
    1 trial
    Final test euclidean error: 10.193906102739016
    Final test angle error: 63.21399452572777
    Final test log likelihood: -619.8912

held_out_table_jmvae_8X11APOYTFHFOQRK
    2 trials
    Final test euclidean error: 9.046506235381392
    Final test angle error: 54.41697345915295
    Final test log likelihood: -165.5894

held_out_table_jmvae_GAYVZRJ5QH49QDLH
    5 trials
    Final test euclidean error: 10.391740619742384
    Final test angle error: 56.656391101413305
    Final test log likelihood: -77.3140

held_out_table_jmvae_QHHOSMWPS01TB6JE
    10 trials
    Final test euclidean error: 7.802260780901103
    Final test angle error: 44.219611655341254
    Final test log likelihood: 53.7203

